An atomistic description of alloys and core shells nanoparticles

Using the extended discrete interaction model we investigate the tuneabilty of surface plasmon resonance in alloys and core-shell nanoparticles made from silver and gold. We show that the surface plasmon resonance of these alloys and core-shell particles to a large extent follow Vegard's law irrespective of the geometry of the nanoparticle. We show the evolution of the polarizability with size and demonstrate the highly non-linear behaviour of the polarizability with the ratio of the constituents and geometry in alloys and core-shell nanoparticles, with the exception for nanorod alloys. A thorough statistical investigation reveals that there is only a small dependence of the surface plasmon resonance on atomic arrangement and exact distribution in a nanoparticle and that the standard deviation decrease rapidly with the size of the nanoparticles. The physical reasoning for the random distribution algorithm for alloys in discrete interaction models is explained in details and verified by the statistical analysis.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


